Exposing Computer Generated Images by Using Deep Convolutional Neural Networks

The recent computer graphics developments have upraised the quality of the generated digital content, astonishing the most skeptical viewer. Games and movies have taken advantage of this fact but, at the same time, these advances have brought serious negative impacts like the ones yielded by fakeimages produced with malicious intents. Digital artists can compose artificial images capable of deceiving the great majority of people, turning this into a very dangerous weapon in a timespan currently know as Fake News/Post-Truth" Era. In this work, we propose a new approach for dealing with the problem of detecting computer generated images, through the application of deep convolutional networks and transfer learning techniques. We start from Residual Networks and develop different models adapted to the binary problem of identifying if an image was or not computer generated. Differently from the current state-of-the-art approaches, we don't rely on hand-crafted features, but provide to the model the raw pixel information, achieving the same 0.97 of state-of-the-art methods with two main advantages: our methods show more stable results (depicted by lower variance) and eliminate the laborious and manual step of specialized features extraction and selection.

==> todos.txt <==
1) Responsável: Guilherme (FEITO)
    (Revisor SIBGRAPI) The paper seems to be the first to use Deep Learning on the referred data set, achieving good results, without the drawback of requiring an expert to design features
    (Tiago) Esse é um comentário que não tenho certeza que está destacado na introdução. Temos que destacar que até onde sabemos, somos os primeiros a utilizar deep learning tanto para esse tipo de problema (detecção de foto X CG) quanto para esse dataset. Antonio e Guilherme vcs poderiam fazer as honras de dar um tapa completo no texto, tentando reescrever as coisas ?! Se eu e o Edmar fizermos isso, vai ficar com a mesma cara uma vez que nós escrevemos a maior parte do paper do sibgrapi.
    
2) Responsável: Edmar
    (Revisor SIBGRAPI) As previously mentioned, the authors are not able to completely surpass the state of the art, since methods based on the fusion of classifiers achieve better results.
    (Tiago) Nesse ponto eu e o Edmar achamos que treinar uma rede do zero pode melhorar o resultado que temos (isso aconteceu no dataset do Edmar de Malware) e por isso esse vai ser um experimento adicional do novo paper. Na verdade duas novas Seções. Vamos avaliar o treinamento da rede do zero, e também o fine tuning da ResNet pra esse problema, com outras funções de ativação dado que o Edmar disse que a Adam não está dando o melhor resultado. Edmar vc pode rodar isso até quarta para vermos os resultados??
    
3) Responsável: Edmar
    (Revisor SIBGRAPI) Another important point is that the variance values from the experiments are not presented (of course they can be computed since the accuracies for each fold are presented).
    (Tiago) Esse é outro ponto que o Edmar já está usando nos experimentos dele atualmente. Ele gera um sombreamento ao redor da curva ROC pra indicar a variância. Pode gerar isso pros nossos novos resultados tb Edmar?
    
4) Responsável: Antônio (FEITO)
    (Revisor SIBGRAPI) There is no discussions about the limitations of the proposed method.
    (Tiago) Antonio e Guilherme, vcs poderiam adicionar nas conclusões essa discussão? Acho que as principais limitações do método é sua deficiência em lidar com imagens de CG com um elevado grau de realismo. Inclusive, poderíamos reportar um experimento que o Edmar rodou usando a base de dados do paper que eu e o Edmar tivemos aceito no ICMLA. Nessa base, onde as imagens das duas classes são muito parecidas entre si, o método foi péssimo. Além disso, a limitação de se precisar de uma base muito extensa para o treinamento a partir do zero, é uma limitação de qualquer método que usa deep learning.
    
5) Responsável: Edmar
    (Revisor SIBGRAPI) It lacks novelty in a theoretical sense, since it only adapts the last layer of an already trained CNN to the problem. But it is still novel in it's application, and shows interesting transfer learning results, giving strength to this trend of research.
    (Tiago) Agora treinando a rede do zero, vamos responder essa pergunta.
    
6) Responsáveis: Guilherme/Edmar
    (Revisor SIBGRAPI) Since the images need to be scaled to a fixed size, how is the influence of the original image size to the accuracy of the proposed method? It would be interesting to see an statistical analysis relating scale v.s. accuracy. As the original image size increases one could expect a decrease in accuracy, but is relevant in the dataset? Is there a maximum size tolerated?
    (Tiago) Esse seria um experimento legal para rodarmos tb. Poderíamos pegar a maior dimensão de imagens dentro do dataset, reescalonar todas as imagens para essa dimensão e treinar a rede (podemos comecar com 448 ou entao 996 (dobro ou quadruplo da resnet). Depois pegamos as imagens, dividimos as dimensões pela metade e treinamos de novo, e ir fazendo isso até treinarmos com imagens de 56x56 (dado que a resnet e 224x224). Daria pra rodar isso? Guilherme pode ajudar o Edmar com essa parte?
    
7)
    (Revisor SIBGRAPI) What happens when you try to fine-tune the used Resnet-50 to the problem? Does it improve the results? What happens when you train the whole network from initial weights? What about adapting a simpler CNN architecture (VGG16) the same way, then train it for the problem from an initial state? Answering this could further justify the proposed methodology.
    (Tiago) Como eu e o Edmar conversamos, achamos melhor focar so na ResNet. Mas a parte do Fine tuning e do treinamento é exatamente o que queremos fazer.
    
8) Responsável: Antônio (FEITO)
    (Revisor SIBGRAPI) Por fim, o último revisor faz uma crítica a falta de detalhes sobre CNNs e transfer learning no paper. Acredito que podemos tentar melhorar mas, não acho que devemos criar uma Seção so pra explicar o que é CNN e como elas funcionam como ele sugeriu não. Mas vale dar um pouco mais de detalhes básicos sobre isso. Antonio, vc pode tomar conta dessa parte do novo paper por enquanto por favor?
    
9)
    (Antônio) Não entendi o motivo da Figura 1.a. Não seria melhor mostrar apenas imagens CGs ou a "mesma" imagem PG e CG (que nem o Robert de Niro no artigo do Tiago)?
    (Edmar) Concordo. Melhor colocar a mesma figura em CG e PG para exemplificar a dificuldade de distinguir uma da outra.
    
10)
    (Antônio) Figura 2 confusa (ResNet-50 no meio). Eu entendi que o objetivo é mostrar o transfer learning mas acho que isso não fica claro pro leitor e talvez confunda mais. Talvez algumas setas indo da ResNet original pros métodos propostos ajudem.
    (Edmar) Concordo. Talvez uma figura mais enxuta destacando o transfer learning e a extração das bottleneck features fique melhor. Não sei se há necessidade de separar treinamento e teste, repetindo a mesma estrutura duas vezes. Dêem uma olhada no nosso paper de malware (em anexo).  O que acham?
    
11)
    (Antônio) As Figuras 2 e 3 gastam muito espaço mostrando a mesma rede. Talvez ficasse legal mostrá-la uma única vez, associando um nome/ícone pra ela e, daí em diante, usar apenas este ícone.
    (Edmar) Concordo. Talvez possamos referenciar apenas a figura 2 quando mencionarmos a arquitetura da ResNet-50 e remover a figura 3. Além disso, vamos ter que incluir testes com a rede treinada do zero (sem tranfer), com a rede inicializada com os parâmetros da Imagenet fazendo fine-tuning sem pre-treinar o topo (transfer + fine-tuning) e com a rede inicializada com os parâmetros da Imagenet  fazendo fine-tuning com o topo pre-treinado (transfer + pre-treino do topo + fine-tuning).
    
12)
    (Antônio) Na Figura 3 parece que o que é replicado é o bloco inteiro e não apenas a camada central do bloco. Tive que olhar o artigo da ResNet original pra entender.
    (Edmar) Na verdade o bloco inteiro é replicado. É que na figura do artigo original eles só mostram a ResNet-34, mas a ResNet-50 é diferente. Na ResNet-34 não tem convolução 1x1 nos blocos. E tem várias outras diferenças que são mencionadas no texto do artigo mas não de forma muita clara. Tive que ler o artigo várias vezes e olhar o código da ResNet-50 no Keras para entender.
    
13) Responsável: Edmar (FEITO) 
    (Antônio) Difícil explicar a ideia de rede residual apenas com equações, sem um figura. Nas figuras também senti falta das setas de atalho. Sem elas fica mais difícil entender. De novo tive que ir no artigo original pra entender.
    (Edmar) Essa explicação da ResNet está mesmo ruim. Melhorei um pouco a explicação no nosso paper de malware (em anexo) adicionando figuras ilustrando o identity shortcut e o projection shortcut, mas ainda precisa dar uma melhorada.
    
14) Responsável: Antônio (FEITO)
    (Antônio) A explicação de empilhamento das camadas da ResNet está confusa. A própria explicação da ResNet está um pouco confusa (dado que tive que ir algumas vezes no artigo original - o motivo pode ser minha burrice mesmo ... :P ). Sugiro ou remover a explicação da ResNet e apontar pro artigo original ou reescrever tentando deixar mais claro. Se quiserem posso fazer essa reescrita da parte da ResNet.
    (Edmar) Um dos revisores sugeriu remover essa parte da ResNet, já que não é contribuição nossa. O outro revisor pediu pra explicar melhor as redes convolucionais. Eu acho que se tiver espaço, fica mais didático incluir a explicação de redes convolucionais e da ResNet. O que acham?

15)
    (Antônio) Pelo que entendi em https://arxiv.org/pdf/1512.03385.pdf, os blocos de convolução 1x1 só ocorre 1x e não 3,4,6x como dá a entender no desenho. O desenho não mostra os "atalhos" do mapeamento residual.
    (Edmar) Na ResNet-50 os blocos se repetem sim. No artigo original não há figuras da ResNet-50 (e isso realmente gera confusão), mas na tabela 1 essa repetição fica clara. No desenho do paper de malware os "atalhos" estão um pouco mais claros, mas acho que ainda precisa deixar mais explícito.
 
16) Responsável: Antônio
    (Antônio) No final da seção 4 acho que vale mais a pena valorizar o trabalho dizendo que ele chegou quase à mesma acurácia da melhor fusão de Tokuda et al. sem engenharia de características do que dizer que ele foi melhor que a pior fusão (ou pelo menos dizer as duas coisas).
    (Edmar) Concordo. Um dos revisores criticou o fato de não batermos o resultado da fusão. Se reescrevermos isso de um jeito mais sutil, podemos valorizar mais nosso resultado.

17) Responsável: Antônio (FEITO)
    (Antônio) Inserir agradecimento a NVIDIA
    
18) Responsável: Antônio
    (Antônio) Alguns locais cita-se o author com \citeauthor e em outros com \etal. É preciso definir uma só forma pois o resultado no PDF é diferente.
    
